Construction of a spike-based memory using neural-like logic gates based on Spiking Neural Networks on SpiNNaker

Neuromorphic engineering concentrates the efforts of a large number of researchers due to its great potential as a field of research, in a search for the exploitation of the advantages of the biological nervous system and the brain as a whole for the design of more efficient and real-time capable applications. For the development of applications as close to biology as possible, Spiking Neural Networks (SNNs) are used, considered biologically-plausible and that form the third generation of Artificial Neural Networks (ANNs). Since some SNN-based applications may need to store data in order to use it later, something that is present both in digital circuits and, in some form, in biology, a spiking memory is needed. This work presents a spiking implementation of a memory, which is one of the most important components in the computer architecture, and which could be essential in the design of a fully spiking computer. In the process of designing this spiking memory, different intermediate components were also implemented and tested. The tests were carried out on the SpiNNaker neuromorphic platform and allow to validate the approach used for the construction of the presented blocks. In addition, this work studies in depth how to build spiking blocks using this approach and includes a comparison between it and those used in other similar works focused on the design of spiking components, which include both spiking logic gates and spiking memory. All implemented blocks and developed tests are available in a public repository.

==> estructura.txt <==
1) Introducción
	- Neuroingeniería. Carver Mead, rama en auge
	- Sistemas neuromórficos vs Sistemas digitales
	- Spiking Neural Networks y aplicaciones
	- Software y hardware para trabajar con SNNs
	- Building blocks basados en SNNs (referencia a artículo IJCNN). Ver artículo congreso
	- Main contributions
	- Estructura del resto del artículo

2) Materials & Methods
	- Spiking Neural Networks
	- Spinnaker
	- PyNN
	- Neuron parameters

3) Designs
    * Proceso de construcción de una memoria digital
	- Módulos de mayor nivel basados en building blocks hasta alcanzar la 	memoria (trabajos futuros IJCNN). Objetivos principales del trabajo
	- Decoder
        * Función
        * Tabla de verdad
        * Recursos
	- Encoder
        * ...
	- Multiplexor
        * Funcion y diferencia con decoder
        * Tabla de verdad
        * Recursos
	- Demultiplexor
        * Funcion y diferencia con decoder y multiplexor
        * Tabla de verdad
        * Recursos
	- D Latches
        * Funcion
        * Tabla de verdad
        * Recursos
	- Memory
        * ...
    - Tabla de recursos utilizados
    - Tabla de delays

4) Results
	- Test combinando decoder/encoder y multiplexor/demultiplexor
	- Test escritura/lectura de registro basado en Flip-Flops D
	- Test complejo de memoria. Ahondar en los resultados de este test
	- Indicar que los recursos utilizados son los esperados (comprobar fórmulas con tests)

5) Discussion
	- Trabajos futuros. Aplicaciones de la memoria (computador SNN) y su importancia en los computadores digitales. Uso de Latch D en el desarrollo de FSMs (+ neural logic gates)

    - Mejoras de los bloques: Eliminar casos de no operación. Añadir AND memoria (lectura)

	- Constant Spike Source ("problemática" presentada en IJCNN)
    - Problema asíncrono/síncrono
	- Memoria digital vs Memoria basada en SNN
	- Características notables de la memoria basada en SNN

6) Conclusions

    - TODO LO QUE SE HA HECHO EN EL TRABAJO
    - Link al repositorio



==> todo.txt <==
IMPRESCINDIBLE:
-> Revisar el apartado de diseños
-> Hacer pruebas para comprobar las fórmulas de los cálculos de los recursos
